The hadronic decay of vector charmonium

The extraction of decay parameters using lattice techniques is a computationally expensive task, requiring several volumes and group irreps to relate the spectrum on a lattice simulation to the infinite volume scattering. In this project we employ an alternative method based on a narrow-width approximation to extract the hadronic mixing $<\bar{D}D|\psi(3770)>$, which is needed to compute the decay $\Gamma(\psi(3770)\to\bar{D}D)$ between the second excited state of vector charmonium and a pair of $D$-mesons in a $p$-wave. We carry out our lattice simulations on two CLS ensembles at $m_\pi \sim 440~\text{MeV}$ and $a\sim 0.066~\text{fm}$ and obtain results compatible with experiment. Furthermore, we interpret our results analytically using the ${}^3P_0$ quark model.

==> tables/D5-dmeson-spectrum.csv <==
,Theta,Momentum,FitIntervalA,FitIntervalB,Chisquare,Dof,ChisquareByDof,AmplitudeSeven,EnergyLattice,EnergyMeV
0,0.0,0.0,7,15,1.04,7,0.15,2708(61),0.6482(18),1945.3(5.6)
1,0.5,0.036,7,20,12.29,12,1.02,2707(64),0.6466(23),1940.5(6.9)
2,1.0,0.072,7,18,8.16,10,0.82,2737(58),0.6519(19),1956.5(5.9)
3,1.3,0.094,7,18,8.67,10,0.87,2642(63),0.6531(28),1960.3(8.4)
4,1.5,0.108,5,20,19.35,14,1.38,2742(54),0.6588(22),1977.2(6.8)
5,1.7,0.123,7,19,12.74,11,1.16,2692(65),0.6615(19),1985.5(5.9)
6,1.9,0.137,7,19,5.07,11,0.46,2559(63),0.6579(24),1974.5(7.2)
7,2.0,0.144,7,20,10.2,12,0.85,2743(66),0.6630(22),1989.9(6.6)
8,2.2,0.159,7,20,18.67,12,1.56,2567(70),0.6652(22),1996.5(6.7)
9,2.5,0.18,7,20,16.34,12,1.36,2494(60),0.6750(22),2025.9(6.8)
10,2.7,0.195,7,18,21.58,10,2.16,2647(67),0.6778(21),2034.4(6.4)
11,3.0,0.217,6,20,11.24,13,0.86,2488(53),0.6834(24),2051.2(7.3)


==> tables/D5-non-degenerate.csv <==
,Chisquare,Dof,ChisquareByDof,Theta,Momentum,Mixing,Offset,TimeIntervalA,TimeIntervalB
0,27.23,30,0.91,0.5,0.036,0.0100(14),0.0010(29),2,5
1,27.23,30,0.91,1.0,0.072,0.0158(12),-0.0002(23),2,5
2,27.23,30,0.91,1.3,0.094,0.01811(87),-0.0028(17),2,5
3,27.23,30,0.91,1.5,0.108,0.01903(80),-0.0039(15),2,6
4,27.23,30,0.91,1.7,0.123,0.0187(11),-0.0044(21),2,7
5,27.23,30,0.91,1.9,0.137,0.01874(72),-0.0055(16),2,7
6,27.23,30,0.91,2.0,0.144,0.01731(73),-0.0050(19),2,7
7,27.23,30,0.91,2.2,0.159,0.01675(73),-0.0055(15),2,6
8,27.23,30,0.91,2.5,0.18,0.01516(77),-0.0066(16),2,5
9,27.23,30,0.91,2.7,0.195,0.01260(65),-0.0054(15),2,5
10,27.23,30,0.91,3.0,0.217,0.01029(92),-0.0070(16),2,5


==> tables/E5-dmeson-spectrum.csv <==
,Theta,Momentum,FitIntervalA,FitIntervalB,Chisquare,Dof,ChisquareByDof,AmplitudeSeven,EnergyLattice,EnergyMeV
0,0.0,0.0,17,22,3.09,4,0.77,2565(109),0.6386(25),1914.9(7.4)
1,0.5,0.027,11,26,15.65,14,1.12,2525(44),0.6365(13),1908.8(4.0)
2,0.75,0.041,11,26,10.33,14,0.74,2592(45),0.6396(13),1918.1(4.0)
3,1.25,0.068,11,26,2.77,14,0.2,2604(57),0.6445(18),1932.6(5.4)
4,1.75,0.095,12,22,10.1,9,1.12,2465(69),0.6455(18),1935.8(5.6)
5,2.0,0.108,12,22,15.89,9,1.77,2462(65),0.6445(17),1932.8(5.1)
6,2.5,0.135,10,20,4.29,9,0.48,2512(50),0.6539(15),1961.0(4.5)
7,2.75,0.149,12,25,26.67,12,2.22,2334(60),0.6524(18),1956.4(5.6)
8,3.0,0.162,15,20,3.32,4,0.83,2477(97),0.6578(25),1972.5(7.6)
9,3.25,0.176,15,20,2.01,4,0.5,2588(119),0.6655(30),1995.6(9.1)
10,3.5,0.189,15,20,2.84,4,0.71,2292(114),0.6627(31),1987.3(9.5)


==> tables/E5-non-degenerate.csv <==
,Chisquare,Dof,ChisquareByDof,Theta,Momentum,Mixing,Offset,TimeIntervalA,TimeIntervalB
0,34.23,27,1.27,0.5,0.027,0.0082(24),-0.013(15),6,10
1,34.23,27,1.27,0.75,0.041,0.0088(12),-0.0096(59),5,9
2,34.23,27,1.27,1.25,0.068,0.0122(13),-0.0152(79),6,9
3,34.23,27,1.27,1.75,0.095,0.01229(58),-0.0096(24),4,8
4,34.23,27,1.27,2.0,0.108,0.01300(51),-0.0122(24),4,8
5,34.23,27,1.27,2.5,0.135,0.01146(64),-0.0106(33),5,9
6,34.23,27,1.27,2.75,0.149,0.0095(11),-0.0003(72),6,10
7,34.23,27,1.27,3.0,0.162,0.0094(10),-0.0066(61),6,9
8,34.23,27,1.27,3.25,0.176,0.0057(11),0.0140(63),6,9
9,34.23,27,1.27,3.5,0.189,0.00426(67),0.0107(33),5,9

